GPU-based framework for detecting small Solar System bodies in targeted exoplanet surveys

Small Solar System bodies are pristine remnants of Solar System formation, which provide valuable insights for planetary science and astronomy. Their discovery and cataloging also have strong practical implications to life on Earth as the nearest asteroids could pose a serious impact threat. Concurrently with dedicated observational projects, searches for small bodies have been performed on numerous archival data sets from different facilities. Here, we present a framework to increase the scientific return of an exoplanet transit-search survey by recovering serendipitous detections of small bodies in its daily and archival data using a GPU-based synthetic tracking algorithm. As a proof of concept, we analysed $12 \times 12 \mathrm{arcmin^2}$ sky fields observed by the 1-m telescopes of the SPECULOOS survey. We analysed 90 sky fields distributed uniformly across the sky as part of the daily search for small bodies and 21 archival fields located within 5 deg from the ecliptic plane as part of the archival search (4.4 deg$^2$ in total). Overall, we identified 400 known objects of different dynamical classes from Inner Main-belt Asteroids to Jupiter Trojans and 43 potentially new small bodies with no priors on their motion. We were able to reach limiting magnitude for unknown objects of $V$=23.8 mag, and a retrieval rate of $\sim$80% for objects with $V<$22 mag and $V<$23.5 mag for the daily and archival searches, respectively. SPECULOOS and similar exoplanet surveys can thus serve as pencil-beam surveys for small bodies and probe parameter space beyond $V$=22 mag.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
